Distributed Sketching for Randomized Optimization: Exact Characterization, Concentration and Lower Bounds

We consider distributed optimization methods for problems where forming the Hessian is computationally challenging and communication is a significant bottleneck. We leverage randomized sketches for reducing the problem dimensions as well as preserving privacy and improving straggler resilience in asynchronous distributed systems. We derive novel approximation guarantees for classical sketching methods and establish tight concentration results that serve as both upper and lower bounds on the error. We then extend our analysis to the accuracy of parameter averaging for distributed sketches. Furthermore, we develop unbiased parameter averaging methods for randomized second order optimization for regularized problems that employ sketching of the Hessian. Existing works do not take the bias of the estimators into consideration, which limits their application to massively parallel computation. We provide closed-form formulas for regularization parameters and step sizes that provably minimize the bias for sketched Newton directions. Additionally, we demonstrate the implications of our theoretical findings via large scale experiments on a serverless cloud computing platform.

==> cover_letter.txt <==
Dear Editors,

We would like to submit the manuscript entitled “Distributed Sketching for Randomized Optimization: Exact Characterization, Concentration
and Lower Bounds”, to be considered for publication in IEEE Transactions on Information Theory. No conflict of interest exists in the submission of this manuscript, and the manuscript is approved by both authors for submission. The work described in this manuscript is original research that has not been published previously, and not under consideration for publication elsewhere, in whole or in part.

In this work, we consider distributed sketching methods for second order optimization and provide exact error characterizations, concentration bounds and error lower bounds. The theoretical findings are supported via numerical experiments on a cloud platform.

We appreciate your consideration of our manuscript, and look forward to receiving comments from the reviewers.

Burak Bartan
bbartan@stanford.edu
